Automatic Tool Landmark Detection for Stereo Vision in Robot-Assisted Retinal Surgery

Computer vision and robotics are being increasingly applied in medical interventions. Especially in interventions where extreme precision is required they could make a difference. One such application is robot-assisted retinal microsurgery. In recent works, such interventions are conducted under a stereo-microscope, and with a robot-controlled surgical tool. The complementarity of computer vision and robotics has however not yet been fully exploited. In order to improve the robot control we are interested in 3D reconstruction of the anatomy and in automatic tool localization using a stereo microscope. In this paper, we solve this problem for the first time using a single pipeline, starting from uncalibrated cameras to reach metric 3D reconstruction and registration, in retinal microsurgery. The key ingredients of our method are: (a) surgical tool landmark detection, and (b) 3D reconstruction with the stereo microscope, using the detected landmarks. To address the former, we propose a novel deep learning method that detects and recognizes keypoints in high definition images at higher than real-time speed. We use the detected 2D keypoints along with their corresponding 3D coordinates obtained from the robot sensors to calibrate the stereo microscope using an affine projection model. We design an online 3D reconstruction pipeline that makes use of smoothness constraints and performs robot-to-camera registration. The entire pipeline is extensively validated on open-sky porcine eye sequences. Quantitative and qualitative results are presented for all steps.

==> data/hg2_Calibration_1.txt <==
range	values
0	0
0.005	8.0247
0.01	27.9835
0.015	52.6749
0.02	78.8066
0.025	91.9753
0.03	96.0905
0.035	97.5309
0.04	99.177
0.045	99.5885
0.05	99.7942
0.055	99.7942
0.06	99.7942
0.065	100
0.07	100
0.075	100
0.08	100
0.085	100
0.09	100
0.095	100
0.1	100
0.105	100
0.11	100
0.115	100
0.12	100
0.125	100
0.13	100
0.135	100
0.14	100
0.145	100
0.15	100
0.155	100
0.16	100
0.165	100
0.17	100
0.175	100
0.18	100
0.185	100
0.19	100
0.195	100
0.2	100
0.205	100
0.21	100
0.215	100
0.22	100
0.225	100
0.23	100
0.235	100
0.24	100
0.245	100
0.25	100
0.255	100
0.26	100
0.265	100
0.27	100
0.275	100
0.28	100
0.285	100
0.29	100
0.295	100
0.3	100
0.305	100
0.31	100
0.315	100
0.32	100
0.325	100
0.33	100
0.335	100
0.34	100
0.345	100
0.35	100
0.355	100
0.36	100
0.365	100
0.37	100
0.375	100
0.38	100
0.385	100
0.39	100
0.395	100
0.4	100
0.405	100
0.41	100
0.415	100
0.42	100
0.425	100
0.43	100
0.435	100
0.44	100
0.445	100
0.45	100
0.455	100
0.46	100
0.465	100
0.47	100
0.475	100
0.48	100
0.485	100
0.49	100
0.495	100
0.5	100
0.505	100
0.51	100
0.515	100
0.52	100
0.525	100
0.53	100
0.535	100
0.54	100
0.545	100
0.55	100
0.555	100
0.56	100
0.565	100
0.57	100
0.575	100
0.58	100
0.585	100
0.59	100
0.595	100
0.6	100
0.605	100
0.61	100
0.615	100
0.62	100
0.625	100
0.63	100
0.635	100
0.64	100
0.645	100
0.65	100
0.655	100
0.66	100
0.665	100
0.67	100
0.675	100
0.68	100
0.685	100
0.69	100
0.695	100
0.7	100
0.705	100
0.71	100
0.715	100
0.72	100
0.725	100
0.73	100
0.735	100
0.74	100
0.745	100
0.75	100
0.755	100
0.76	100
0.765	100
0.77	100
0.775	100
0.78	100
0.785	100
0.79	100
0.795	100
0.8	100
0.805	100
0.81	100
0.815	100
0.82	100
0.825	100
0.83	100
0.835	100
0.84	100
0.845	100
0.85	100
0.855	100
0.86	100
0.865	100
0.87	100
0.875	100
0.88	100
0.885	100
0.89	100
0.895	100
0.9	100
0.905	100
0.91	100
0.915	100
0.92	100
0.925	100
0.93	100
0.935	100
0.94	100
0.945	100
0.95	100
0.955	100
0.96	100
0.965	100
0.97	100
0.975	100
0.98	100
0.985	100
0.99	100
0.995	100
1	100



==> data/hg2_highres_Calibration_1.txt <==
range	values
0	0
0.005	32.716
0.01	79.6296
0.015	95.0617
0.02	96.9136
0.025	98.3539
0.03	98.7654
0.035	98.9712
0.04	99.177
0.045	99.3827
0.05	99.5885
0.055	99.5885
0.06	99.5885
0.065	99.5885
0.07	100
0.075	100
0.08	100
0.085	100
0.09	100
0.095	100
0.1	100
0.105	100
0.11	100
0.115	100
0.12	100
0.125	100
0.13	100
0.135	100
0.14	100
0.145	100
0.15	100
0.155	100
0.16	100
0.165	100
0.17	100
0.175	100
0.18	100
0.185	100
0.19	100
0.195	100
0.2	100
0.205	100
0.21	100
0.215	100
0.22	100
0.225	100
0.23	100
0.235	100
0.24	100
0.245	100
0.25	100
0.255	100
0.26	100
0.265	100
0.27	100
0.275	100
0.28	100
0.285	100
0.29	100
0.295	100
0.3	100
0.305	100
0.31	100
0.315	100
0.32	100
0.325	100
0.33	100
0.335	100
0.34	100
0.345	100
0.35	100
0.355	100
0.36	100
0.365	100
0.37	100
0.375	100
0.38	100
0.385	100
0.39	100
0.395	100
0.4	100
0.405	100
0.41	100
0.415	100
0.42	100
0.425	100
0.43	100
0.435	100
0.44	100
0.445	100
0.45	100
0.455	100
0.46	100
0.465	100
0.47	100
0.475	100
0.48	100
0.485	100
0.49	100
0.495	100
0.5	100
0.505	100
0.51	100
0.515	100
0.52	100
0.525	100
0.53	100
0.535	100
0.54	100
0.545	100
0.55	100
0.555	100
0.56	100
0.565	100
0.57	100
0.575	100
0.58	100
0.585	100
0.59	100
0.595	100
0.6	100
0.605	100
0.61	100
0.615	100
0.62	100
0.625	100
0.63	100
0.635	100
0.64	100
0.645	100
0.65	100
0.655	100
0.66	100
0.665	100
0.67	100
0.675	100
0.68	100
0.685	100
0.69	100
0.695	100
0.7	100
0.705	100
0.71	100
0.715	100
0.72	100
0.725	100
0.73	100
0.735	100
0.74	100
0.745	100
0.75	100
0.755	100
0.76	100
0.765	100
0.77	100
0.775	100
0.78	100
0.785	100
0.79	100
0.795	100
0.8	100
0.805	100
0.81	100
0.815	100
0.82	100
0.825	100
0.83	100
0.835	100
0.84	100
0.845	100
0.85	100
0.855	100
0.86	100
0.865	100
0.87	100
0.875	100
0.88	100
0.885	100
0.89	100
0.895	100
0.9	100
0.905	100
0.91	100
0.915	100
0.92	100
0.925	100
0.93	100
0.935	100
0.94	100
0.945	100
0.95	100
0.955	100
0.96	100
0.965	100
0.97	100
0.975	100
0.98	100
0.985	100
0.99	100
0.995	100
1	100


==> data/hg2_lowres_Calibration_1.txt <==
range	values
0	0
0.005	3.4979
0.01	13.786
0.015	30.8642
0.02	54.321
0.025	72.0165
0.03	83.5391
0.035	90.535
0.04	93.0041
0.045	95.4733
0.05	97.1193
0.055	98.3539
0.06	98.7654
0.065	99.177
0.07	99.5885
0.075	99.7942
0.08	99.7942
0.085	99.7942
0.09	99.7942
0.095	99.7942
0.1	99.7942
0.105	99.7942
0.11	99.7942
0.115	99.7942
0.12	99.7942
0.125	99.7942
0.13	99.7942
0.135	99.7942
0.14	99.7942
0.145	100
0.15	100
0.155	100
0.16	100
0.165	100
0.17	100
0.175	100
0.18	100
0.185	100
0.19	100
0.195	100
0.2	100
0.205	100
0.21	100
0.215	100
0.22	100
0.225	100
0.23	100
0.235	100
0.24	100
0.245	100
0.25	100
0.255	100
0.26	100
0.265	100
0.27	100
0.275	100
0.28	100
0.285	100
0.29	100
0.295	100
0.3	100
0.305	100
0.31	100
0.315	100
0.32	100
0.325	100
0.33	100
0.335	100
0.34	100
0.345	100
0.35	100
0.355	100
0.36	100
0.365	100
0.37	100
0.375	100
0.38	100
0.385	100
0.39	100
0.395	100
0.4	100
0.405	100
0.41	100
0.415	100
0.42	100
0.425	100
0.43	100
0.435	100
0.44	100
0.445	100
0.45	100
0.455	100
0.46	100
0.465	100
0.47	100
0.475	100
0.48	100
0.485	100
0.49	100
0.495	100
0.5	100
0.505	100
0.51	100
0.515	100
0.52	100
0.525	100
0.53	100
0.535	100
0.54	100
0.545	100
0.55	100
0.555	100
0.56	100
0.565	100
0.57	100
0.575	100
0.58	100
0.585	100
0.59	100
0.595	100
0.6	100
0.605	100
0.61	100
0.615	100
0.62	100
0.625	100
0.63	100
0.635	100
0.64	100
0.645	100
0.65	100
0.655	100
0.66	100
0.665	100
0.67	100
0.675	100
0.68	100
0.685	100
0.69	100
0.695	100
0.7	100
0.705	100
0.71	100
0.715	100
0.72	100
0.725	100
0.73	100
0.735	100
0.74	100
0.745	100
0.75	100
0.755	100
0.76	100
0.765	100
0.77	100
0.775	100
0.78	100
0.785	100
0.79	100
0.795	100
0.8	100
0.805	100
0.81	100
0.815	100
0.82	100
0.825	100
0.83	100
0.835	100
0.84	100
0.845	100
0.85	100
0.855	100
0.86	100
0.865	100
0.87	100
0.875	100
0.88	100
0.885	100
0.89	100
0.895	100
0.9	100
0.905	100
0.91	100
0.915	100
0.92	100
0.925	100
0.93	100
0.935	100
0.94	100
0.945	100
0.95	100
0.955	100
0.96	100
0.965	100
0.97	100
0.975	100
0.98	100
0.985	100
0.99	100
0.995	100
1	100


==> data/hg2_verylowres_Calibration_1.txt <==
range	values
0	0
0.005	0.82305
0.01	4.9383
0.015	9.465
0.02	16.0494
0.025	27.9835
0.03	40.9465
0.035	54.321
0.04	68.93
0.045	81.893
0.05	90.9465
0.055	95.0617
0.06	97.5309
0.065	98.1481
0.07	98.7654
0.075	99.3827
0.08	99.3827
0.085	99.5885
0.09	99.5885
0.095	99.5885
0.1	99.7942
0.105	99.7942
0.11	99.7942
0.115	99.7942
0.12	99.7942
0.125	99.7942
0.13	100
0.135	100
0.14	100
0.145	100
0.15	100
0.155	100
0.16	100
0.165	100
0.17	100
0.175	100
0.18	100
0.185	100
0.19	100
0.195	100
0.2	100
0.205	100
0.21	100
0.215	100
0.22	100
0.225	100
0.23	100
0.235	100
0.24	100
0.245	100
0.25	100
0.255	100
0.26	100
0.265	100
0.27	100
0.275	100
0.28	100
0.285	100
0.29	100
0.295	100
0.3	100
0.305	100
0.31	100
0.315	100
0.32	100
0.325	100
0.33	100
0.335	100
0.34	100
0.345	100
0.35	100
0.355	100
0.36	100
0.365	100
0.37	100
0.375	100
0.38	100
0.385	100
0.39	100
0.395	100
0.4	100
0.405	100
0.41	100
0.415	100
0.42	100
0.425	100
0.43	100
0.435	100
0.44	100
0.445	100
0.45	100
0.455	100
0.46	100
0.465	100
0.47	100
0.475	100
0.48	100
0.485	100
0.49	100
0.495	100
0.5	100
0.505	100
0.51	100
0.515	100
0.52	100
0.525	100
0.53	100
0.535	100
0.54	100
0.545	100
0.55	100
0.555	100
0.56	100
0.565	100
0.57	100
0.575	100
0.58	100
0.585	100
0.59	100
0.595	100
0.6	100
0.605	100
0.61	100
0.615	100
0.62	100
0.625	100
0.63	100
0.635	100
0.64	100
0.645	100
0.65	100
0.655	100
0.66	100
0.665	100
0.67	100
0.675	100
0.68	100
0.685	100
0.69	100
0.695	100
0.7	100
0.705	100
0.71	100
0.715	100
0.72	100
0.725	100
0.73	100
0.735	100
0.74	100
0.745	100
0.75	100
0.755	100
0.76	100
0.765	100
0.77	100
0.775	100
0.78	100
0.785	100
0.79	100
0.795	100
0.8	100
0.805	100
0.81	100
0.815	100
0.82	100
0.825	100
0.83	100
0.835	100
0.84	100
0.845	100
0.85	100
0.855	100
0.86	100
0.865	100
0.87	100
0.875	100
0.88	100
0.885	100
0.89	100
0.895	100
0.9	100
0.905	100
0.91	100
0.915	100
0.92	100
0.925	100
0.93	100
0.935	100
0.94	100
0.945	100
0.95	100
0.955	100
0.96	100
0.965	100
0.97	100
0.975	100
0.98	100
0.985	100
0.99	100
0.995	100
1	100

